Continuous Risk Measures for Driving Support

In this paper, we compare three different model-based risk measures by evaluating their stengths and weaknesses qualitatively and testing them quantitatively on a set of real longitudinal and intersection scenarios. We start with the traditional heuristic Time-To-Collision (TTC), which we extend towards 2D operation and non-crash cases to retrieve the Time-To-Closest-Encounter (TTCE). The second risk measure models position uncertainty with a Gaussian distribution and uses spatial occupancy probabilities for collision risks. We then derive a novel risk measure based on the statistics of sparse critical events and so-called survival conditions. The resulting survival analysis shows to have an earlier detection time of crashes and less false positive detections in near-crash and non-crash cases supported by its solid theoretical grounding. It can be seen as a generalization of TTCE and the Gaussian method which is suitable for the validation of ADAS and AD.

==> images/risk_ind_ROPT_IIDM.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'risk_ind_ROPT_IIDM.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{280bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.89610613)%
    \put(0,0){\includegraphics[width=\unitlength]{risk_ind_ROPT_IIDM.pdf}}%
    \put(0.40067976,0.11613544){\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0.36441725,0.11613544){\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.27496099,0.11613544){\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.18550472,0.11613544){\makebox(0,0)[lb]{\smash{3}}}%
    \put(0.09604845,0.11613544){\makebox(0,0)[lb]{\smash{4}}}%
    \put(0.25638663,0.09525906){\makebox(0,0)[lb]{\smash{p}}}%
    \put(0.04897842,0.14829367){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.04897842,0.22476295){\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.04897842,0.30123223){\makebox(0,0)[lb]{\smash{4}}}%
    \put(0.04897842,0.37770152){\makebox(0,0)[lb]{\smash{6}}}%
    \put(0.03475878,0.26223369){\rotatebox{90}{\makebox(0,0)[lb]{\smash{d}}}}%
    \put(0.03769178,0.27184047){\rotatebox{90}{\makebox(0,0)[lb]{\smash{front}}}}%
    \put(0.03470235,0.30269775){\rotatebox{90}{\makebox(0,0)[lb]{\smash{[m]}}}}%
    \put(0.3999432,0.5117951){\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0.3636807,0.5117951){\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.27422443,0.5117951){\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.18476816,0.5117951){\makebox(0,0)[lb]{\smash{3}}}%
    \put(0.09531188,0.5117951){\makebox(0,0)[lb]{\smash{4}}}%
    \put(0.25565007,0.49091872){\makebox(0,0)[lb]{\smash{p}}}%
    \put(0.04824185,0.53316921){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.03695433,0.61650112){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.03695433,0.69983303){\makebox(0,0)[lb]{\smash{20}}}%
    \put(0.03695433,0.78316493){\makebox(0,0)[lb]{\smash{30}}}%
    \put(0.0248952,0.65789336){\rotatebox{90}{\makebox(0,0)[lb]{\smash{d}}}}%
    \put(0.02782819,0.66750013){\rotatebox{90}{\makebox(0,0)[lb]{\smash{back}}}}%
    \put(0.02483876,0.6976268){\rotatebox{90}{\makebox(0,0)[lb]{\smash{[m]}}}}%
    \put(0.16172334,0.88049715){\makebox(0,0)[lb]{\smash{IIDM,crash rate 38 }}}%
    \put(0.56198282,0.11791233){\makebox(0,0)[lb]{\smash{0.1}}}%
    \put(0.60125603,0.11791233){\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.63548666,0.11791233){\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.73817857,0.11791233){\makebox(0,0)[lb]{\smash{5}}}%
    \put(0.903688,0.11791233){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.70864085,0.09489007){\makebox(0,0)[lb]{\smash{b}}}%
    \put(0.72246696,0.1014715){\makebox(0,0)[lb]{\smash{t}}}%
    \put(0.7335003,0.09489007){\makebox(0,0)[lb]{\smash{[/km]}}}%
    \put(0.53862256,0.15007056){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.53862256,0.22653984){\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.53862256,0.30300913){\makebox(0,0)[lb]{\smash{4}}}%
    \put(0.53862256,0.37947841){\makebox(0,0)[lb]{\smash{6}}}%
    \put(0.52440292,0.26401059){\rotatebox{90}{\makebox(0,0)[lb]{\smash{d}}}}%
    \put(0.52733592,0.27361736){\rotatebox{90}{\makebox(0,0)[lb]{\smash{front}}}}%
    \put(0.52434649,0.30447465){\rotatebox{90}{\makebox(0,0)[lb]{\smash{[m]}}}}%
    \put(0.5601701,0.50912976){\makebox(0,0)[lb]{\smash{0.1}}}%
    \put(0.59944332,0.50912976){\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.63367395,0.50912976){\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.73636586,0.50912976){\makebox(0,0)[lb]{\smash{5}}}%
    \put(0.90187528,0.50912976){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.70231313,0.4861075){\makebox(0,0)[lb]{\smash{b}}}%
    \put(0.71613924,0.49268893){\makebox(0,0)[lb]{\smash{t}}}%
    \put(0.72717258,0.4861075){\makebox(0,0)[lb]{\smash{[/km]}}}%
    \put(0.09999947,0.02906426){\makebox(0,0)[lb]{\smash{= 5s}}}%
    \put(0.29462765,0.02794006){\makebox(0,0)[lb]{\smash{= 4s}}}%
    \put(0.47345535,0.02794006){\makebox(0,0)[lb]{\smash{= 3s}}}%
    \put(0.64776862,0.02794006){\makebox(0,0)[lb]{\smash{= 2s}}}%
    \put(0.7849138,0.02776372){\makebox(0,0)[lb]{\smash{lower }}}%
    \put(0.53680984,0.53050386){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.52552232,0.61383578){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.52552232,0.69716769){\makebox(0,0)[lb]{\smash{20}}}%
    \put(0.52552232,0.78049959){\makebox(0,0)[lb]{\smash{30}}}%
    \put(0.51346319,0.65522801){\rotatebox{90}{\makebox(0,0)[lb]{\smash{d}}}}%
    \put(0.51639618,0.66483479){\rotatebox{90}{\makebox(0,0)[lb]{\smash{back}}}}%
    \put(0.51340675,0.69496146){\rotatebox{90}{\makebox(0,0)[lb]{\smash{[m]}}}}%
    \put(0.65277149,0.87969559){\makebox(0,0)[lb]{\smash{ROPT, crash rate 0 }}}%
  \end{picture}%
\endgroup%

